Exploring Content Concealment in Email

The never-ending barrage of malicious emails, such as spam and phishing, is of constant concern for users, who rely on countermeasures such as email filters to keep the intended recipient safe. Modern email filters, one of our few defence mechanisms against malicious emails, are often circumvented by sophisticated attackers. This study focuses on how attackers exploit HTML and CSS in emails to conceal arbitrary content, allowing for multiple permutations of a malicious email, some of which may evade detection by email filters. This concealed content remains undetected by the recipient, presenting a serious security risk. Our research involved developing and applying an email sampling and analysis procedure to a large-scale dataset of unsolicited emails. We then identify the sub-types of concealment attackers use to conceal content and the HTML and CSS tricks employed.

==> latex-figures/concealment_by_jaccard.csv <==
jaccard_bin,no_concealment,with_concealment
1,524,156
2,53,173
3,31,40
4,6,1
5,0,0


==> latex-figures/concealment_by_length.csv <==
part_length_bin,no_concealment,with_concealment
1,295,80
2,177,105
3,93,111
4,37,68
5,12,6


==> latex-figures/concealment_by_year.csv <==
year,with_concealment,no_concealment
2003,11,17
2004,46,22
2005,33,37
2006,18,47
2007,36,47
2008,32,42
2009,19,47
2010,51,48
2011,13,59
2012,3,40
2013,5,47
2014,39,36
2015,11,37
2016,18,38
2017,29,31
2018,6,19


==> latex-figures/concealment_methods_by_year.csv <==
year,words_count,bulk_count,insert_count
2003,4,6,3
2004,28,26,2
2005,22,13,9
2006,10,10,1
2007,2,34,2
2008,17,15,3
2009,18,1,0
2010,45,8,1
2011,7,5,2
2012,3,2,0
2013,0,5,0
2014,0,39,0
2015,5,9,0
2016,10,12,0
2017,11,23,0
2018,4,6,0


==> latex-figures/css_techniques_by_year.csv <==
year,colour_count,size_count,table_count,position_count,other_count
2003,5,5,1,0,5
2004,20,29,1,1,6
2005,7,21,14,7,2
2006,7,11,0,8,2
2007,36,18,2,0,3
2008,24,15,8,6,10
2009,17,19,0,18,0
2010,51,50,1,45,0
2011,13,9,0,7,0
2012,3,1,2,1,0
2013,5,3,0,0,0
2014,38,4,4,1,2
2015,11,3,5,1,0
2016,17,9,10,0,1
2017,24,17,11,2,2
2018,6,4,4,0,0

